A cosmic microwave background search for fine-structure constant evolution

In some extensions of the standard model of particle physics, the values of the fundamental coupling constants vary in space and time. Some observations of quasars hint at time and spatial variation of the fine structure constant $\alpha$. Here, the Bekenstein-Sandvik-Barrow-Magueijo (BSBM) model (which posits the existence of a scalar field driving evolution in the fundamental electric charge $e$) is tested against quasar and Planck satellite cosmic microwave background (CMB) data. In this model, variations in $e$ are coupled to the matter density through a factor $\zeta_{\rm m}/{\omega}$, which is related to electromagnetic contributions to nucleon masses, and {the energy} scale of new physics. Simulations conducted here do not support claims that the electrostatic contribution to $\zeta_{m}$ is completely shielded. Other common approximations used in BSBM field evolution are found to be adequate. Principal components of the CMB data with respect to variations in $\alpha$ are used to obtain constraints of $\zeta_{\rm m}/{\omega}\lesssim 9.3 \times 10^{-9}$ for a massless field. A forecast anticipating the promise of the Simons Observatory (SO) CMB experiment shows that SO will be sensitive to values of $\zeta_{\rm m}/{\omega}\geq 2.2 \times 10^{-9}$.

==> page_proof.txt <==
Dear copy editor -- thank you for the first proofs of our article.

We address your questions below, and then list a number of other corrections that need to be made based on the copy proofs and redline proofs.  Please make these changes and send us another proof to look at carefully. Please do not proceed to publication until we have approved a final set of proofs.

Q1. MKS stands for meters-kilograms-seconds.
Q2. Planck is italicized when length scale and not italicized we are talking about the satellite. "Planck" in figure 5 and 6 needs to be italicized. So, please make that change.
Q3. If we understand the remark about figure order, in particular, Figures 5&6 are  referred to in the text prior to Figure 4. Indeed this was an oversight and we thank the copy editors for catching this. Figures 5 and 6 should be indeed moved before what is currently caleld Fig. 4. The figures in the body of the paper (4 and onward) should thus all be relabeled. Please make this change and then send us an updated proof to review.
Q4. TT,TE, EE is defined after equation 8 in page 6.
Q5. At the end of line 611, please add the text "These are presented in Table I." At the end of line 636, please add the text "These results are also shown in Table II."
Q6. Funder's info is correct
Q7. We do define CGS as Gaussian but please change the text to Gaussian or centimeters-grams-seconds.
Q8. FRW stands for Freedman-Robertson-Walker. Please change "an FRW" to "a FRW".
Q9. We have checked that these references are correct.
Q10. We have confirmed that all the DOI links work.
Q11. Reference 14 is University of California Berkeley and 36 is University of Cambridge.
Q12. 152 is in preparation so there is not further information at the moment. Please eliminate reference 28.
Q13. For reference 137, the publisher cities are Berlin, Heidelberg and New York.
Q14. This is a journal reference and none of the other journal entries in your typesetting list publisher or city. Feel free to add this Information if you find it but we are unable to find it. 

Further Remarks/corrections/questions: 
a) Please put Figure 1 at the top of a page.
b) Introduction paragraph 1 -- please restore paranthetical definition of South Pole Telescope (SPT) and Atacama Cosmology Telescope (ACT) acronyms, as they are used later in the paper.
c) Redline proof page 3 -- please restore use of SPT and ACT acronyms.
d) Redline proof page 6 - there is a single semi-empirical mass formula, so the text should read "Semi-empirical mass formula".
e) Redline proof page 9 - I was under the impression that numbers 3 and under need to be written out, but that higher numbers could be written as numerals. If I am correct, please change "eigth-order Runge-Kutta (RK)" back to "$8^{\rm th}$-order Runge-Kutta (RK)". SInce this acronym is used again, please restore the use of RK here.
f) Redline proof page 9 last paragraph. Given second use of "eighth-order Runge-Kutta", please restore "$8^{\rm th}$-order RK".
g) redline proof page 10, right after Equation 6, please change "dataset" back to "data set". One word modifies the other
h) Redline proofs, right after equation 10, please restore super scripts on j^th and i^th.
i) Redline proof page 12, after equation 13, please restsore super scripts on i^tg.
j) Redline proofs, page 12, last pragraph. Please revert "dataset" back to data set. THey are separate words.
k) Redline proof page 14, figure captions for Fig. 3 and Fig 4. My understanding was that numbers >3 should say "5-sided" (eg) rather than five-sided. Please confirm (and revert to arabic numeral) or correct my misunderstanding.
l) Redline proof, page 14 -- standard usage is "ultra-light axions", not "ultralight"
 axions. Please revert to original text submitted to you on this line.
 m) Redline proofs page 15, second full paragraph after Equation 21. Please revert "dataset" to data set, as they are distinct nouns
 n) Redline proofs page 16, please revert all instances of "dataset" to data set.
 o) Redline proofs page 17 -- standard usage is "super-horizon" please revert.
 p) Redline proofs page 19 -- please revert "enlargement" to zoom-in as originally submitted in figure captions.
 q) Redline proofs page 21, first full paragraphs after Equations A1 and A2 respectively, please change "[136]" to Ref. [36]. Otherwise thanks for catching my typos.
 r) Page 22 of redline proofs. Please restore (PIC) acronym as this is standard helpful usage to people in the field.
 s) Page 24 of redline proofs. Please change "eight" orders of magnitude to "8" as this is a number >3.
 s) Page 26 of redline proofs. Please change "four orders of magnitude" to "4 orders of magnitude", or pelase explain why my original usage was wrong here.
 t) Page 27 of redline proofs. Text after B3, please revert "this amounts to " stuff originally submitted text.
 u) Redline proofs page 28, please change "nonenergy conserving" to "non energy-conserving" [my original text was vague, but the new versio you have misleads the reader]. Thanks!
v) Redline proofs page 4, line 3, should read "...because of the Sunyaez-Zel'dovich (SZ) effect"-- otherwise the sentence does not make sense. 
w) page 4 of redline proofs, first full paragraph. Change "We apply conduct" to "We conduct" and "forecast for" to "forecast of"
x) Nuclear Physics B in the bibliography - I understand you switched all the Phys References to be "Phys. Rev. D" + volume information, but Nucl. Physics BXX seems to have the opposite convention. Please clarify.
y) Reference 99 should read "Group" not collaboration as thi sis how the group refers to itself in bibtex reference si numerous journals


==> revision_2.txt <==
Dear editors,
Thank you for the latest proofs which addressed most of the issues but a handful still needs to be resolved. Below are our corrections and answers to your questions:
Our corrections:
1. In line 406, "verifying" should be changed to "verify"
2. It will be great if you could put figure 4 at the top of the page. 
3. In line 631, could you please change "Summarizing our constraints," to "Summarizing our two-dimensional results,"
4. In line 767-768, could you please change "This limit applies" to "These results apply"
4. Can you please eliminate reference 139- it seems to be duplicated and adjust everything accordingly?
5. Can you please enlarge figure 12?
6. Can you add "leads to" in line 1105 instead to "to" after L_em?
7. Can you please make 13 slightly bigger and make it so that the legend is not on top of the curves?
8. If at all possible, can you please make the introduction fit in the first 2 page?

Your questions:
Q1 Yes, but please follow the correction we suggested
Q2 Yes, but please follow the correction we siggested
Q3 Okay
Q4 Yes, but please add our change as suggested
Q5 Okay
Q6 Okay
Q7 Please accept our edits and send us one more draft before publishing. 

==> revision_3.txt <==
Dear editors,

Thank you for the latest proofs which addressed most of the issues but a couple have been uncovered. All other corrrections have been addressed.
a) Line 436 -- please change "denote" to "denotes".
b) Line 869 -- please change "[35]" to "Ref. [135]" (your text lacks the word Ref. and also lacks the correct number).

Once these changes are made, please feel free to proceed to publication,
The authors
